On the rate of crustal failures in young magnetars

The activity of magnetars is powered by their intense and dynamic magnetic fields and has been proposed as the trigger to extragalactic Fast Radio Bursts. Here we estimate the frequency of crustal failures in young magnetars, by computing the magnetic stresses in detailed magneto-thermal simulations including Hall drift and Ohmic dissipation. The initial internal topology at birth is poorly known but is likely to be much more complex than a dipole. Thus, we explore a wide range of initial configurations, finding that the expected rate of crustal failures varies by orders of magnitude depending on the initial magnetic configuration. Our results show that this rate scales with the crustal magnetic energy, rather than with the often used surface value of the dipolar component related to the spin-down torque. The estimated frequency of crustal failures for a given dipolar component can vary by orders of magnitude for different initial conditions, depending on how much magnetic energy is distributed in the crustal non-dipolar components, likely dominant in newborn magnetars. The quantitative reliability of the expected event rate could be improved by a better treatment of the magnetic evolution in the core and the elastic/plastic crustal response, here not included. Regardless of that, our results are useful inputs in modelling the outburst rate of young Galactic magnetars, and their relation with the Fast Radio Bursts in our and other galaxies.

==> frb.txt <==
logBp Emag   N100  N400  N1000 RED GREEN BLUE
14    3.2e46 107   192   245   0.24 0.58 0.31
13    3.2e44 0     0     0     0.22 0.41 0.69
14.5  2.9e47 2380  3315  3724  0.85 0.48 0.18
15    3.2e48 23360 30842 34890 0.80 0.14 0.16
13    9.3e44 28    41    49    0.22 0.41 0.69
14    2.9e47 15538 21397 25513 0.24 0.58 0.31
14    3.4e46 88    176   254   0.24 0.58 0.31
14    1.6e46 45    58    67    0.24 0.58 0.31
13    4.6e46 525   1335  1908  0.22 0.41 0.69
14    4.7e44 10    10    10    0.24 0.58 0.31
14.5  8.8e45 160   168   174   0.85 0.48 0.18
14    7.5e46 1948  2265  2370  0.24 0.58 0.31
14    2.6e46 528   577   597   0.24 0.58 0.31
14.5  2.4e47 9497  9997  10460 0.85 0.48 0.18
14.8  9.4e47 21090 23840 29065 0.30 0.15 0.30

